Shape from Projections via Differentiable Forward Projector for Computed Tomography

In computed tomography, the reconstruction is typically obtained on a voxel grid. In this work, however, we propose a mesh-based reconstruction method. For tomographic problems, 3D meshes have mostly been studied to simulate data acquisition, but not for reconstruction, for which a 3D mesh means the inverse process of estimating shapes from projections. In this paper, we propose a differentiable forward model for 3D meshes that bridge the gap between the forward model for 3D surfaces and optimization. We view the forward projection as a rendering process, and make it differentiable by extending recent work in differentiable rendering. We use the proposed forward model to reconstruct 3D shapes directly from projections. Experimental results for single-object problems show that the proposed method outperforms traditional voxel-based methods on noisy simulated data. We also apply the proposed method on electron tomography images of nanoparticles to demonstrate the applicability of the method on real data.

==> fig/exp1/perovskite/2bunnyA/fbp_-eta_0.4/res.txt <==
err
0.14623135446652688


==> fig/exp1/perovskite/2bunnyA/sirt_-eta_0.4/res.txt <==
err
0.008806514615913969


==> fig/exp1/perovskite/2bunnyA/tv_-eta_0.4/res.txt <==
err
0.007182662018344267
0.006635316181927919

==> fig/exp1/perovskite/2spotA/fbp_-eta_0.4/res.txt <==
err
0.12739759362001155


==> fig/exp1/perovskite/2spotA/sirt_-eta_0.4/res.txt <==
err
0.007747010189256432
0.012981797568500042

==> fig/exp1/perovskite/2spotA/tv_-eta_0.4/res.txt <==
err
0.002311839299497825
0.0002024302666541189

==> fig/exp1/perovskite/2starA/fbp_-eta_0.4/res.txt <==
err
0.15395906946361923
0.00013987478450872004

==> fig/exp1/perovskite/2starA/sirt_-eta_0.4/res.txt <==
err
0.009246291558542888
0.01799246110022068

==> fig/exp1/perovskite/2starA/tv_-eta_0.4/res.txt <==
err
0.002317982373342687
0.0004091236914973706
